Top-down and bottom-up: Studying the SMEFT beyond leading order in $1/\Lambda^2$

In order to assess the relevance of higher order terms in the Standard Model Effective Field Theory (SMEFT) expansion we consider four new physics models and their impact on the Drell Yan cross section. Of these four, one scalar model has no effect on Drell Yan, a model of fermions while appearing to generate a momentum expansion actually belongs to the vacuum expectation value expansion and so has a nominal effect on the process. The remaining two, a leptoquark and a Z' model exhibit a momentum expansion. After matching these models to dimension-ten we study how the inclusion of dimension-eight and dimension-ten operators in hypothetical effective field theory fits to the full ultraviolet models impacts fits. We do this both in the top-down approach, and in a very limited approximation to the bottom up approach of the SMEFT to infer the impact of a fully general fit to the SMEFT. We find that for the more weakly coupled models a strictly dimension-six fit is sufficient. In contrast when stronger interactions or lighter masses are considered the inclusion of dimension-eight operators becomes necessary. However, their Wilson coefficients perform the role of nuisance parameters with best fit values which can differ statistically from the theory prediction. In the most strongly coupled theories considered (which are already ruled out by data) the inclusion of dimension-ten operators allows for the measurement of dimension-eight operator coefficients consistent with theory predictions and the dimension-ten operator coefficients then behave as nuisance parameters. We also study the impact of the inclusion of partial next order results, such as dimension-six squared contributions, and find that in some cases they improve the convergence of the series while in others they hinder it.

==> refresponse.txt <==
The following citation was added after the paper was submitted to scipost:
''The other effective fermion compositeness''
Bellazzini, Brando and Riva, Francesco and Serra, Javi and Sgarlata, Francesco


Report 3:
I thank the referee for the review of the article and suggestions for improvement. I have implemented all their requested changes and hope that have answered all questions satisfactorily.

Comments in report:
1) For table 2 the increase is a reflection of the fit wanting to find agreement with the high invariant mass bins which would require c8 to differ from 1 (as is found for the fit to D8) and that the c8*c6 interference driving the best fit value to the true value of 1. It is reflected in the other cases as well, such as 8 TeV with beta=3 where the error approximately doubles. It is also present in the beta=3 cases in the tables in the appendix. It is less pronounced for larger masses where the statistics are worse and the fit is better able to accommodate the divergence in the high invariant mass bins.

2) I have added these references to the short discussion of loop calculations of the Drell Yan process at dimension-six. As mentioned in the text (p15) including one-loop results in the IR would require the inclusion of one-loop effects in the UV pseudodata which is beyond the scope of this work (but very much of interest in follow up work).

3) Adding additional distributions is another important aspect I hope to address in follow up projects. I added a short discussion of this at the end of the conclusions again citing the two papers suggested in point 2:

"The inclusion of other distributions may have an interesting impact on the interpretation of higher dimension operators as nuisance parameters as at a given order they may not be able to as readily absorb affects such as angular distributions."

4) I have fixed this mistake as well as including 1/Lambda^4 in Eq15 which was missing.

Requested Changes:
1) I have merged the three plots into a single plot.
2) I have updated "R"->"Ratio to SM" in Figure 1. In Figures 3 and 4 "R"->"Ratio to full UV Model"
3) I have included the citations as mentioned in the above.


Report 2:
I thank the referee for their report. While many of these results are expected they have never, to the best of my knowledge, been clearly explored and written up in this manner of treating the UV model as pseudodata and finding how a fit to that data behaves order by order. The topics of truncation discussed in this article are the subject of (frequently heated) debate within the community and I believe that clarifying these discussions with concrete examples in the literature is important to helping resolve these differences in the community. The work also establishes the next steps toward further work which will continue to inform the community on these topics.

Report 3:
I thank the referee for their report and their careful reading of the text. I have corrected all of the typos mentioned in the report.






